A multi-line study of the filamentary infrared dark cloud G351.78-0.54

We present results of a multi-line study of the filamentary infrared dark cloud G351.78-0.54 in the 1.3 and 0.8 mm wavelength bands. The lines of the three isotopologues of carbon monoxide CO, N$_2$H$^+$, CH$_3$CCH and HNCO were observed. The aim was to study the general structure of the filamentary cloud, its fragmentation and physical parameters with the emphasis on properties of dense clumps in this cloud. Several dense clumps are identified from the N$_2$H$^+$ (3-2) data, their masses and virial parameters are determined using the C$^{18}$O (2-1) line. Temperatures of some clumps are estimated from the CH$_3$CCH and HNCO data. Almost all clumps appear to be gravitationally unstable. The density estimates obtained from the C$^{18}$O (3-2)/(2-1) and N$_2$H$^+$ (3-2)/(1-0) intensity ratios are in the range $n \sim (0.3-3)\times 10^5$ cm$^{-2}$. The HNCO emission is detected exclusively toward the first clump which contains the luminous IR source IRAS 17233-3606, and indicates an even higher density. It is observed in the outflow, too. The velocity shift of the higher excitation HNCO lines may indicate a movement of the hot core relative the surrounding medium. In some clumps there is a velocity shift $\sim 1$ km s$^{-1}$ between N$_2$H$^+$ (3-2) and CO isotopologues. The large widths of the N$_2$H$^+$ (3-2) line in the clumps indicate an increase of the velocity dispersion in their dense interiors, which may be related to the star formation process. The N$_2$H$^+$ abundance drops toward the luminous IR source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
